Dantzig-Wolfe and Arc-Flow Reformulations: A Systematic Comparison

Dantzig-Wolfe reformulation is a widely used technique for obtaining stronger relaxations in the context of branch-and-bound methods for solving integer optimization problems. Arc-Flow reformulations are a lesser known technique related to dynamic programming that has experienced a resurgence as result of the recent popularization of decision diagrams as a tool for solving integer programs. Although these two reformulation techniques arose independently, the recently proposed solution paradigm known as column elimination has revealed that they are in fact closely connected. Building on a unified formulation and notation, this study clarifies the theoretical connections and computational trade-offs between these two reformulations. We first revisit the known fact that the LP relaxations of these two reformulations yield the same dual bound. We then dig deeper, establishing conditions under which valid inequalities in the original, Dantzig-Wolfe, or Arc-Flow spaces can be translated across reformulations without loss of strength, and reinterpreting iterative strengthening methods, such as decremental state-space relaxation and column elimination, through the lens of cutting planes. To assess the potential impact of these insights empirically, we benchmark both reformulations under identical conditions on the vehicle routing problem with time windows using state-of-the-art column- and cut-generation techniques. The results identify clear contrasts: the Arc-Flow reformulation benefits from faster convergence and performs best when subproblems are highly relaxed or low-dimensional, whereas the Dantzig-Wolfe reformulation is more efficient when the master problem remains compact. Overall, our study provides a unified perspective and practical guidelines for choosing between Dantzig-Wolfe and Arc-Flow reformulations in large-scale integer optimization.

==> four-series-data-R112.txt <==
iter	DW-DSSR	AF-DSSR	DW-CE	AF-CE	DW-DSSR-inc	AF-DSSR-inc	DW-CE-inc	AF-CE-inc
1	1244.6	1244.6	1244.6	1244.6	nan	nan	nan	nan
2	856.823	856.823	856.823	856.823	nan	nan	nan	nan
3	584.815	584.815	584.815	584.815	nan	nan	nan	nan
4	473.061	480.467	473.061	480.467	nan	nan	nan	nan
5	440.291	451.024	440.291	451.024	nan	nan	nan	nan
6	423.452	421.947	423.452	421.947	nan	nan	nan	nan
7	410.332	410.24	410.332	410.24	nan	nan	nan	nan
8	402.23	407.35	402.23	407.35	nan	nan	nan	nan
9	393.762	400.653	393.762	400.653	nan	nan	nan	nan
10	378.765	396.417	378.765	396.417	nan	nan	nan	nan
11	378.694	386.773	378.694	386.773	nan	nan	nan	nan
12	374.77	374.741	374.77	374.741	nan	nan	nan	nan
13	374.334	370.425	374.334	370.425	nan	nan	nan	nan
14	373.896	370.396	373.896	370.396	nan	nan	nan	nan
15	373.799	368.925	373.799	368.925	nan	nan	nan	nan
16	373.798	368.898	373.798	368.898	nan	nan	nan	nan
17	367.596	365.238	367.596	365.238	nan	nan	nan	nan
18	366.495	365.133	366.495	365.133	nan	nan	nan	nan
19	366.321	365.03	366.321	365.03	nan	365.03	nan	365.03
20	365.718	404.501	365.718	375.204	nan	nan	nan	nan
21	365.696	396.631	365.696	370.072	nan	nan	nan	nan
22	365.614	395.681	365.614	370.072	nan	nan	nan	nan
23	365.163	387.24	365.163	370.039	nan	nan	nan	nan
24	365.03	385.996	365.03	369.342	365.03	nan	365.03	nan
25	395.862	382.977	365.996	369.236	nan	nan	nan	369.236
26	389.892	382.015	365.996	371.88	nan	nan	nan	nan
27	385.918	381.978	365.831	371.026	nan	nan	nan	nan
28	384.397	379.554	365.8	370.422	nan	nan	365.8	nan
29	379.59	379.529	371.113	370.366	nan	nan	nan	nan
30	378.988	379.4	371.103	370.357	nan	nan	nan	nan
31	378.988	378.363	370.342	370.357	nan	nan	nan	nan
32	378.01	377.582	369.423	370.357	nan	nan	nan	370.357
33	377.582	377.582	369.389	372.836	nan	nan	nan	nan
34	377.393	377.393	369.378	372.698	377.393	377.393	nan	nan
35	383.527	386	369.362	372.509	nan	nan	369.362	nan
36	383.489	384.904	372.381	372.44	nan	nan	nan	372.44
37	383.489	384.719	371.718	380.173	nan	nan	nan	nan
38	383.438	384.076	371.524	379.195	nan	nan	nan	nan
39	383.438	383.438	371.024	378.997	383.438	383.438	371.024	nan
40	387.434	387.392	373.829	378.976	nan	nan	nan	nan
41	387.336	387.392	373.681	375.194	nan	nan	nan	nan
42	386.364	386.364	373.611	375.009	386.364	386.364	nan	nan
43	387.05	387.05	373.326	374.58	nan	nan	nan	nan
44	387.05	387.05	373.316	374.577	nan	nan	nan	nan
45	387.05	387.05	373.316	374.562	387.05	nan	373.316	374.562
46	nan	387.05	375.939	375.881	nan	nan	nan	nan
47	nan	387.05	375.921	375.863	nan	nan	nan	nan
48	nan	387.05	375.713	375.862	nan	nan	nan	375.862
49	nan	387.05	375.535	380.686	nan	nan	375.535	nan
50	nan	387.05	377.664	380.002	nan	387.05	nan	nan
51	nan	nan	376.988	377.992	nan	nan	nan	nan
52	nan	nan	376.988	377.987	nan	nan	nan	nan
53	nan	nan	376.719	377.75	nan	nan	nan	377.75
54	nan	nan	376.669	378.958	nan	nan	376.669	nan
55	nan	nan	378.313	378.308	nan	nan	nan	378.308
56	nan	nan	377.854	382.988	nan	nan	nan	nan
57	nan	nan	377.702	382.009	nan	nan	377.702	nan
58	nan	nan	378.061	381.685	nan	nan	nan	nan
59	nan	nan	377.972	381.682	nan	nan	nan	nan
60	nan	nan	377.972	379.743	nan	nan	377.972	nan
61	nan	nan	379.367	379.713	nan	nan	nan	nan
62	nan	nan	379.107	379.7	nan	nan	nan	nan
63	nan	nan	379.094	379.7	nan	nan	nan	379.7
64	nan	nan	379.07	383.863	nan	nan	379.07	nan
65	nan	nan	380.3	381.739	nan	nan	nan	nan
66	nan	nan	380.204	380.677	nan	nan	nan	nan
67	nan	nan	380.074	380.662	nan	nan	nan	nan
68	nan	nan	380.071	380.546	nan	nan	380.071	nan
69	nan	nan	380.72	380.546	nan	nan	nan	380.546
70	nan	nan	380.67	381.726	nan	nan	380.67	nan
71	nan	nan	382.32	381.474	nan	nan	nan	nan
72	nan	nan	381.973	381.473	nan	nan	nan	381.473
73	nan	nan	381.725	382.086	nan	nan	nan	nan
74	nan	nan	381.725	382.003	nan	nan	381.725	nan
75	nan	nan	382.013	381.991	nan	nan	nan	381.991
76	nan	nan	381.932	386.062	nan	nan	381.932	nan
77	nan	nan	382.455	385.673	nan	nan	nan	nan
78	nan	nan	382.433	385.673	nan	nan	nan	nan
79	nan	nan	382.255	382.95	nan	nan	nan	nan
80	nan	nan	382.251	382.516	nan	nan	382.251	382.516
81	nan	nan	382.678	382.717	nan	nan	nan	nan
82	nan	nan	382.672	382.712	nan	nan	382.672	nan
83	nan	nan	382.888	382.712	nan	nan	nan	382.712
84	nan	nan	382.818	383.103	nan	nan	382.818	nan
85	nan	nan	383.264	382.91	nan	nan	nan	382.91
86	nan	nan	382.925	383.333	nan	nan	382.925	nan
87	nan	nan	383.125	383.118	nan	nan	nan	383.118
88	nan	nan	383.082	383.941	nan	nan	383.082	nan
89	nan	nan	383.344	383.385	nan	nan	nan	nan
90	nan	nan	383.344	383.385	nan	nan	383.344	383.385
91	nan	nan	383.427	384.114	nan	nan	383.427	nan
92	nan	nan	384.581	383.814	nan	nan	nan	nan
93	nan	nan	384.327	383.74	nan	nan	nan	383.74
94	nan	nan	384.082	383.965	nan	nan	nan	nan
95	nan	nan	383.727	383.812	nan	nan	383.727	383.812
96	nan	nan	383.989	384.93	nan	nan	nan	nan
97	nan	nan	383.989	384.054	nan	nan	nan	nan
98	nan	nan	383.989	384	nan	nan	383.989	nan
99	nan	nan	384.327	384	nan	nan	nan	nan
100	nan	nan	384.126	384	nan	nan	384.126	384
101	nan	nan	384.468	384.214	nan	nan	nan	nan
102	nan	nan	384.464	384.054	nan	nan	384.464	384.054
103	nan	nan	384.886	384.36	nan	nan	nan	nan
104	nan	nan	384.732	384.214	nan	nan	nan	nan
105	nan	nan	384.712	384.214	nan	nan	384.712	384.214
106	nan	nan	385.086	384.354	nan	nan	nan	384.354
107	nan	nan	385.086	384.829	nan	nan	nan	nan
108	nan	nan	384.889	384.606	nan	nan	nan	nan
109	nan	nan	384.888	384.585	nan	nan	384.888	384.585
110	nan	nan	384.986	384.744	nan	nan	384.986	nan
111	nan	nan	385.097	384.7	nan	nan	nan	384.7
112	nan	nan	385.017	384.997	nan	nan	385.017	nan
113	nan	nan	385.133	384.996	nan	nan	nan	nan
114	nan	nan	385.111	384.91	nan	nan	385.111	384.91
115	nan	nan	385.161	384.992	nan	nan	nan	nan
116	nan	nan	385.133	384.989	nan	nan	385.133	384.989
117	nan	nan	385.36	385.25	nan	nan	385.36	nan
118	nan	nan	385.571	385.222	nan	nan	nan	385.222
119	nan	nan	385.497	385.332	nan	nan	nan	nan
120	nan	nan	385.477	385.288	nan	nan	nan	385.288
121	nan	nan	385.458	385.923	nan	nan	385.458	nan
122	nan	nan	385.684	385.904	nan	nan	nan	nan
123	nan	nan	385.57	385.461	nan	nan	385.57	nan
124	nan	nan	385.691	385.364	nan	nan	385.691	385.364
125	nan	nan	385.958	385.48	nan	nan	nan	nan
126	nan	nan	385.763	385.468	nan	nan	385.763	nan
127	nan	nan	385.854	385.468	nan	nan	nan	385.468
128	nan	nan	385.837	385.613	nan	nan	385.837	nan
129	nan	nan	385.887	385.511	nan	nan	nan	385.511
130	nan	nan	385.872	385.778	nan	nan	nan	nan
131	nan	nan	385.869	385.74	nan	nan	385.869	385.74
132	nan	nan	385.937	385.865	nan	nan	nan	nan
133	nan	nan	385.935	385.833	nan	nan	385.935	385.833
134	nan	nan	386.053	385.867	nan	nan	nan	nan
135	nan	nan	386.011	385.86	nan	nan	386.011	385.86
136	nan	nan	386.095	386.123	nan	nan	nan	nan
137	nan	nan	386.095	385.955	nan	nan	386.095	nan
138	nan	nan	386.202	385.955	nan	nan	nan	385.955
139	nan	nan	386.12	386.007	nan	nan	386.12	nan
140	nan	nan	386.229	385.995	nan	nan	nan	385.995
141	nan	nan	386.179	386.118	nan	nan	386.179	nan
142	nan	nan	386.246	386.077	nan	nan	nan	386.077
143	nan	nan	386.246	386.23	nan	nan	386.246	nan
144	nan	nan	386.3	386.131	nan	nan	nan	386.131
145	nan	nan	386.256	386.209	nan	nan	386.256	nan
146	nan	nan	386.315	386.149	nan	nan	386.315	386.149
147	nan	nan	386.4	386.205	nan	nan	nan	nan
148	nan	nan	386.4	386.192	nan	nan	nan	386.192
149	nan	nan	386.374	386.276	nan	nan	nan	nan
150	nan	nan	386.374	386.217	nan	nan	386.374	386.217
151	nan	nan	386.4	386.226	nan	nan	nan	386.226
152	nan	nan	386.4	386.292	nan	nan	nan	386.292
153	nan	nan	386.4	386.539	nan	nan	386.4	nan
154	nan	nan	386.412	386.511	nan	nan	386.412	nan
155	nan	nan	386.49	386.352	nan	nan	nan	386.352
156	nan	nan	386.476	386.4	nan	nan	386.476	386.4
157	nan	nan	386.511	386.442	nan	nan	nan	386.442
158	nan	nan	386.482	386.687	nan	nan	386.482	nan
159	nan	nan	386.529	386.625	nan	nan	386.529	nan
160	nan	nan	386.561	386.471	nan	nan	nan	386.471
161	nan	nan	386.54	386.54	nan	nan	386.54	nan
162	nan	nan	386.541	386.54	nan	nan	nan	nan
163	nan	nan	386.54	386.522	nan	nan	386.54	386.522
164	nan	nan	386.541	386.54	nan	nan	386.541	386.54
165	nan	nan	386.725	386.583	nan	nan	nan	nan
166	nan	nan	386.556	386.54	nan	nan	nan	386.54
167	nan	nan	386.552	386.577	nan	nan	386.552	nan
168	nan	nan	386.788	386.577	nan	nan	nan	386.577
169	nan	nan	386.647	386.631	nan	nan	386.647	386.631
170	nan	nan	386.733	386.85	nan	nan	386.733	nan
171	nan	nan	386.757	386.821	nan	nan	nan	nan
172	nan	nan	386.757	386.741	nan	nan	386.757	nan
173	nan	nan	386.848	386.735	nan	nan	nan	386.735
174	nan	nan	386.848	386.764	nan	nan	nan	386.764
175	nan	nan	386.847	387.342	nan	nan	386.847	nan
176	nan	nan	386.856	386.832	nan	nan	nan	nan
177	nan	nan	386.856	386.797	nan	nan	nan	nan
178	nan	nan	386.855	386.797	nan	nan	386.855	386.797
179	nan	nan	386.961	386.861	nan	nan	nan	nan
180	nan	nan	386.879	386.85	nan	nan	nan	386.85
181	nan	nan	386.879	387.027	nan	nan	386.879	nan
182	nan	nan	386.968	386.87	nan	nan	nan	386.87
183	nan	nan	386.949	386.951	nan	nan	386.949	386.951
184	nan	nan	387.008	387.14	nan	nan	nan	nan
185	nan	nan	386.996	386.974	nan	nan	386.996	nan
186	nan	nan	387.024	386.974	nan	nan	387.024	386.974
187	nan	nan	387.05	387	nan	nan	nan	387
188	nan	nan	387.044	387.033	nan	nan	nan	nan
189	nan	nan	387.035	387.033	nan	nan	nan	387.033
190	nan	nan	387.034	387.05	nan	nan	387.034	nan
191	nan	nan	387.05	387.041	nan	nan	nan	387.041
192	nan	nan	387.05	387.05	nan	nan	nan	nan
193	nan	nan	387.05	387.05	nan	nan	387.05	nan
194	nan	nan	nan	387.05	nan	nan	nan	387.05


==> plot-bound.txt <==
iter	AFR110	DWR110	AFC208	DWC208	AFR110-inc	DWR110-inc	AFC208-inc	DWC208-inc
1	1244.6	1244.6	1273	1273	nan	nan	nan	nan
2	1056.8	954.7	965.3	929.133	nan	nan	nan	nan
3	933.2	848.033	833.1	828.525	nan	nan	nan	nan
4	869.375	761.583	766.433	729.758	nan	nan	nan	nan
5	814.95	684.75	685.425	681.95	nan	nan	nan	nan
6	752.05	654.73	610.7	629.375	nan	nan	nan	nan
7	730.25	600.95	567.4	570.913	nan	nan	nan	nan
8	678.75	568.929	534	531.9	nan	nan	nan	nan
9	645.6	548.817	504.525	495.926	nan	nan	nan	nan
10	612.013	525.3	469.867	455.244	nan	nan	nan	nan
11	583.368	488.85	458.225	444.5	nan	nan	nan	nan
12	563.85	469.225	441.58	429.92	nan	nan	nan	nan
13	537.967	457.113	413.167	409.053	nan	nan	nan	nan
14	518.456	444.1	404.273	384.467	nan	nan	nan	nan
15	488.85	442.629	393.72	380.469	nan	nan	nan	nan
16	480.787	439.162	378.406	371.8	nan	nan	nan	nan
17	463.333	439.162	366.111	366.839	nan	nan	nan	nan
18	453.295	438.683	351.495	354.045	nan	nan	nan	nan
19	449.4	438.65	347.95	346.9	nan	nan	nan	nan
20	441.633	438.583	346.954	346.727	nan	nan	nan	nan
21	439.55	438.583	341	340.7	nan	nan	nan	nan
22	438.683	438.583	334.046	336.08	nan	nan	nan	nan
23	438.683	438.35	321.614	331.333	nan	438.35	nan	nan
24	438.583	nan	319.213	318.56	nan	nan	nan	nan
25	438.583	nan	311.925	316.175	nan	nan	nan	nan
26	438.583	nan	307.385	314.79	nan	nan	nan	nan
27	438.583	nan	302.275	312.86	nan	nan	nan	nan
28	438.35	nan	299	304.4	nan	nan	nan	nan
29	438.35	nan	297.867	304.4	nan	nan	nan	nan
30	438.35	nan	293.88	304.4	nan	nan	nan	nan
31	438.35	nan	290.8	304.4	nan	nan	nan	nan
32	438.35	nan	287.844	303.774	nan	nan	nan	nan
33	438.35	nan	283.45	298.825	438.35	nan	nan	nan
34	nan	nan	276.775	296.333	nan	nan	nan	nan
35	nan	nan	272.3	291.367	nan	nan	nan	nan
36	nan	nan	271.5	288.65	nan	nan	nan	nan
37	nan	nan	271.12	287.57	nan	nan	nan	nan
38	nan	nan	270.4	285.842	nan	nan	nan	nan
39	nan	nan	270.4	282.997	nan	nan	nan	nan
40	nan	nan	268.98	280.524	nan	nan	nan	nan
41	nan	nan	262.24	279.235	nan	nan	nan	nan
42	nan	nan	260.486	278.219	nan	nan	nan	nan
43	nan	nan	258.374	277.846	nan	nan	nan	nan
44	nan	nan	252.833	277.846	nan	nan	nan	nan
45	nan	nan	251.851	275.067	nan	nan	nan	nan
46	nan	nan	250.36	275.067	nan	nan	nan	nan
47	nan	nan	250.22	272.075	nan	nan	nan	nan
48	nan	nan	249.621	270.219	nan	nan	nan	nan
49	nan	nan	248.016	269.813	nan	nan	nan	nan
50	nan	nan	242.125	269.813	nan	nan	nan	nan
51	nan	nan	241.812	269.813	nan	nan	nan	nan
52	nan	nan	241.812	269.053	nan	nan	nan	nan
53	nan	nan	239.626	266.239	nan	nan	nan	nan
54	nan	nan	239.573	265.268	nan	nan	nan	nan
55	nan	nan	238.8	265.268	nan	nan	nan	nan
56	nan	nan	238.223	264.422	nan	nan	nan	nan
57	nan	nan	233.717	263.946	nan	nan	nan	nan
58	nan	nan	229.275	259.975	nan	nan	nan	nan
59	nan	nan	227.088	259.975	nan	nan	nan	nan
60	nan	nan	227.088	259.975	nan	nan	nan	nan
61	nan	nan	226.125	259.975	nan	nan	nan	nan
62	nan	nan	214.7	259.975	nan	nan	nan	nan
63	nan	nan	214.7	259.975	nan	nan	nan	nan
64	nan	nan	214.7	259.975	nan	nan	nan	nan
65	nan	nan	214.5	259.975	nan	nan	nan	nan
66	nan	nan	214.5	259.975	nan	nan	nan	nan
67	nan	nan	214.5	259.975	nan	nan	nan	nan
68	nan	nan	214.5	259.133	nan	nan	nan	nan
69	nan	nan	214.5	257.379	nan	nan	nan	nan
70	nan	nan	214.5	256.503	nan	nan	nan	nan
71	nan	nan	214.5	254.828	nan	nan	nan	nan
72	nan	nan	214.5	251.807	nan	nan	nan	nan
73	nan	nan	214.5	249.625	nan	nan	nan	nan
74	nan	nan	214.5	249.625	nan	nan	nan	nan
75	nan	nan	214.5	249.625	nan	nan	214.5	nan
76	nan	nan	nan	249.625	nan	nan	nan	nan
77	nan	nan	nan	249.625	nan	nan	nan	nan
78	nan	nan	nan	249.625	nan	nan	nan	nan
79	nan	nan	nan	249.625	nan	nan	nan	nan
80	nan	nan	nan	249.625	nan	nan	nan	nan
81	nan	nan	nan	249.625	nan	nan	nan	nan
82	nan	nan	nan	249.17	nan	nan	nan	nan
83	nan	nan	nan	249.17	nan	nan	nan	nan
84	nan	nan	nan	247.392	nan	nan	nan	nan
85	nan	nan	nan	247.392	nan	nan	nan	nan
86	nan	nan	nan	247.205	nan	nan	nan	nan
87	nan	nan	nan	246.513	nan	nan	nan	nan
88	nan	nan	nan	245.833	nan	nan	nan	nan
89	nan	nan	nan	245.12	nan	nan	nan	nan
90	nan	nan	nan	244.674	nan	nan	nan	nan
91	nan	nan	nan	244.611	nan	nan	nan	nan
92	nan	nan	nan	243.996	nan	nan	nan	nan
93	nan	nan	nan	243.923	nan	nan	nan	nan
94	nan	nan	nan	240.846	nan	nan	nan	nan
95	nan	nan	nan	239.437	nan	nan	nan	nan
96	nan	nan	nan	239.3	nan	nan	nan	nan
97	nan	nan	nan	236.938	nan	nan	nan	nan
98	nan	nan	nan	236.938	nan	nan	nan	nan
99	nan	nan	nan	236.545	nan	nan	nan	nan
100	nan	nan	nan	235.924	nan	nan	nan	nan
101	nan	nan	nan	233.867	nan	nan	nan	nan
102	nan	nan	nan	233.64	nan	nan	nan	nan
103	nan	nan	nan	233.229	nan	nan	nan	nan
104	nan	nan	nan	233.088	nan	nan	nan	nan
105	nan	nan	nan	233.085	nan	nan	nan	nan
106	nan	nan	nan	231.76	nan	nan	nan	nan
107	nan	nan	nan	231.76	nan	nan	nan	nan
108	nan	nan	nan	231.493	nan	nan	nan	nan
109	nan	nan	nan	231.369	nan	nan	nan	nan
110	nan	nan	nan	231.369	nan	nan	nan	nan
111	nan	nan	nan	231.369	nan	nan	nan	nan
112	nan	nan	nan	230.9	nan	nan	nan	nan
113	nan	nan	nan	228.719	nan	nan	nan	nan
114	nan	nan	nan	227.567	nan	nan	nan	nan
115	nan	nan	nan	227.567	nan	nan	nan	nan
116	nan	nan	nan	227.154	nan	nan	nan	nan
117	nan	nan	nan	224.133	nan	nan	nan	nan
118	nan	nan	nan	214.7	nan	nan	nan	nan
119	nan	nan	nan	214.7	nan	nan	nan	nan
120	nan	nan	nan	214.7	nan	nan	nan	nan
121	nan	nan	nan	214.7	nan	nan	nan	nan
122	nan	nan	nan	214.7	nan	nan	nan	nan
123	nan	nan	nan	214.7	nan	nan	nan	nan
124	nan	nan	nan	214.7	nan	nan	nan	nan
125	nan	nan	nan	214.7	nan	nan	nan	nan
126	nan	nan	nan	214.7	nan	nan	nan	nan
127	nan	nan	nan	214.7	nan	nan	nan	nan
128	nan	nan	nan	214.7	nan	nan	nan	nan
129	nan	nan	nan	214.7	nan	nan	nan	nan
130	nan	nan	nan	214.7	nan	nan	nan	nan
131	nan	nan	nan	214.7	nan	nan	nan	nan
132	nan	nan	nan	214.7	nan	nan	nan	nan
133	nan	nan	nan	214.7	nan	nan	nan	nan
134	nan	nan	nan	214.7	nan	nan	nan	nan
135	nan	nan	nan	214.7	nan	nan	nan	nan
136	nan	nan	nan	214.7	nan	nan	nan	nan
137	nan	nan	nan	214.7	nan	nan	nan	nan
138	nan	nan	nan	214.7	nan	nan	nan	nan
139	nan	nan	nan	214.7	nan	nan	nan	nan
140	nan	nan	nan	214.7	nan	nan	nan	nan
141	nan	nan	nan	214.7	nan	nan	nan	nan
142	nan	nan	nan	214.7	nan	nan	nan	nan
143	nan	nan	nan	214.7	nan	nan	nan	nan
144	nan	nan	nan	214.7	nan	nan	nan	nan
145	nan	nan	nan	214.7	nan	nan	nan	nan
146	nan	nan	nan	214.7	nan	nan	nan	nan
147	nan	nan	nan	214.7	nan	nan	nan	nan
148	nan	nan	nan	214.7	nan	nan	nan	nan
149	nan	nan	nan	214.7	nan	nan	nan	nan
150	nan	nan	nan	214.7	nan	nan	nan	nan
151	nan	nan	nan	214.7	nan	nan	nan	nan
152	nan	nan	nan	214.7	nan	nan	nan	nan
153	nan	nan	nan	214.7	nan	nan	nan	nan
154	nan	nan	nan	214.7	nan	nan	nan	nan
155	nan	nan	nan	214.7	nan	nan	nan	nan
156	nan	nan	nan	214.7	nan	nan	nan	nan
157	nan	nan	nan	214.7	nan	nan	nan	nan
158	nan	nan	nan	214.7	nan	nan	nan	nan
159	nan	nan	nan	214.7	nan	nan	nan	nan
160	nan	nan	nan	214.7	nan	nan	nan	nan
161	nan	nan	nan	214.7	nan	nan	nan	nan
162	nan	nan	nan	214.7	nan	nan	nan	nan
163	nan	nan	nan	214.7	nan	nan	nan	nan
164	nan	nan	nan	214.7	nan	nan	nan	nan
165	nan	nan	nan	214.7	nan	nan	nan	nan
166	nan	nan	nan	214.7	nan	nan	nan	nan
167	nan	nan	nan	214.7	nan	nan	nan	nan
168	nan	nan	nan	214.7	nan	nan	nan	nan
169	nan	nan	nan	214.7	nan	nan	nan	nan
170	nan	nan	nan	214.7	nan	nan	nan	nan
171	nan	nan	nan	214.7	nan	nan	nan	nan
172	nan	nan	nan	214.5	nan	nan	nan	nan
173	nan	nan	nan	214.5	nan	nan	nan	214.5


==> plot-time.txt <==
AFR110_T	AFR110_B	DWR110_T	DWR110_B	AFC208_T	AFC208_B	DWC208_T	DWC208_B	AFR110_T-inc	DWR110_T-inc	AFC208_T-inc	DWC208_T-inc
0.02	1244.6	0.02	1244.6	0.02	1273	0.02	1273	nan	nan	nan	nan
0.06	1056.8	0.05	954.7	0.06	965.3	0.04	929.133	nan	nan	nan	nan
0.08	933.2	0.06	848.033	0.07	833.1	0.05	828.525	nan	nan	nan	nan
0.09	869.375	0.07	761.583	0.08	766.433	0.07	729.758	nan	nan	nan	nan
0.1	814.95	0.08	684.75	0.1	685.425	0.07	681.95	nan	nan	nan	nan
0.12	752.05	0.09	654.73	0.11	610.7	0.08	629.375	nan	nan	nan	nan
0.13	730.25	0.1	600.95	0.12	567.4	0.09	570.913	nan	nan	nan	nan
0.14	678.75	0.1	568.929	0.13	534	0.1	531.9	nan	nan	nan	nan
0.15	645.6	0.11	548.817	0.15	504.525	0.12	495.926	nan	nan	nan	nan
0.17	612.013	0.14	525.3	0.16	469.867	0.13	455.244	nan	nan	nan	nan
0.18	583.368	0.15	488.85	0.18	458.225	0.14	444.5	nan	nan	nan	nan
0.19	563.85	0.16	469.225	0.19	441.58	0.15	429.92	nan	nan	nan	nan
0.2	537.967	0.17	457.113	0.2	413.167	0.16	409.053	nan	nan	nan	nan
0.21	518.456	0.18	444.1	0.21	404.273	0.17	384.467	nan	nan	nan	nan
0.23	488.85	0.18	442.629	0.22	393.72	0.18	380.469	nan	nan	nan	nan
0.24	480.787	0.19	439.162	0.24	378.406	0.19	371.8	nan	nan	nan	nan
0.25	463.333	0.19	439.162	0.25	366.111	0.2	366.839	nan	nan	nan	nan
0.26	453.295	0.2	438.683	0.26	351.495	0.21	354.045	nan	nan	nan	nan
0.28	449.4	0.2	438.65	0.27	347.95	0.22	346.9	nan	nan	nan	nan
0.3	441.633	0.2	438.583	0.28	346.954	0.23	346.727	nan	nan	nan	nan
0.31	439.55	0.21	438.583	0.29	341	0.23	340.7	nan	nan	nan	nan
0.32	438.683	0.21	438.583	0.31	334.046	0.25	336.08	nan	nan	nan	nan
0.33	438.683	0.24	438.35	0.32	321.614	0.25	331.333	nan	438.35	nan	nan
0.35	438.583	nan	nan	0.33	319.213	0.27	318.56	nan	nan	nan	nan
0.36	438.583	nan	nan	0.34	311.925	0.27	316.175	nan	nan	nan	nan
0.37	438.583	nan	nan	0.35	307.385	0.28	314.79	nan	nan	nan	nan
0.38	438.583	nan	nan	0.36	302.275	0.29	312.86	nan	nan	nan	nan
0.4	438.35	nan	nan	0.37	299	0.3	304.4	nan	nan	nan	nan
0.41	438.35	nan	nan	0.39	297.867	0.31	304.4	nan	nan	nan	nan
0.42	438.35	nan	nan	0.4	293.88	0.31	304.4	nan	nan	nan	nan
0.43	438.35	nan	nan	0.42	290.8	0.32	304.4	nan	nan	nan	nan
0.45	438.35	nan	nan	0.43	287.844	0.32	303.774	nan	nan	nan	nan
0.48	438.35	nan	nan	0.44	283.45	0.33	298.825	438.35	nan	nan	nan
nan	nan	nan	nan	0.45	276.775	0.33	296.333	nan	nan	nan	nan
nan	nan	nan	nan	0.47	272.3	0.34	291.367	nan	nan	nan	nan
nan	nan	nan	nan	0.48	271.5	0.34	288.65	nan	nan	nan	nan
nan	nan	nan	nan	0.5	271.12	0.35	287.57	nan	nan	nan	nan
nan	nan	nan	nan	0.52	270.4	0.35	285.842	nan	nan	nan	nan
nan	nan	nan	nan	0.53	270.4	0.36	282.997	nan	nan	nan	nan
nan	nan	nan	nan	0.54	268.98	0.37	280.524	nan	nan	nan	nan
nan	nan	nan	nan	0.56	262.24	0.37	279.235	nan	nan	nan	nan
nan	nan	nan	nan	0.57	260.486	0.38	278.219	nan	nan	nan	nan
nan	nan	nan	nan	0.58	258.374	0.39	277.846	nan	nan	nan	nan
nan	nan	nan	nan	0.6	252.833	0.39	277.846	nan	nan	nan	nan
nan	nan	nan	nan	0.61	251.851	0.4	275.067	nan	nan	nan	nan
nan	nan	nan	nan	0.62	250.36	0.4	275.067	nan	nan	nan	nan
nan	nan	nan	nan	0.63	250.22	0.41	272.075	nan	nan	nan	nan
nan	nan	nan	nan	0.65	249.621	0.41	270.219	nan	nan	nan	nan
nan	nan	nan	nan	0.66	248.016	0.42	269.813	nan	nan	nan	nan
nan	nan	nan	nan	0.67	242.125	0.42	269.813	nan	nan	nan	nan
nan	nan	nan	nan	0.68	241.812	0.43	269.813	nan	nan	nan	nan
nan	nan	nan	nan	0.69	241.812	0.43	269.053	nan	nan	nan	nan
nan	nan	nan	nan	0.7	239.626	0.44	266.239	nan	nan	nan	nan
nan	nan	nan	nan	0.71	239.573	0.45	265.268	nan	nan	nan	nan
nan	nan	nan	nan	0.72	238.8	0.45	265.268	nan	nan	nan	nan
nan	nan	nan	nan	0.73	238.223	0.46	264.422	nan	nan	nan	nan
nan	nan	nan	nan	0.74	233.717	0.47	263.946	nan	nan	nan	nan
nan	nan	nan	nan	0.76	229.275	0.47	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.77	227.088	0.48	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.78	227.088	0.48	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.79	226.125	0.49	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.79	214.7	0.49	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.8	214.7	0.5	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.81	214.7	0.5	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.82	214.5	0.51	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.86	214.5	0.51	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.87	214.5	0.52	259.975	nan	nan	nan	nan
nan	nan	nan	nan	0.89	214.5	0.52	259.133	nan	nan	nan	nan
nan	nan	nan	nan	0.89	214.5	0.52	257.379	nan	nan	nan	nan
nan	nan	nan	nan	0.9	214.5	0.53	256.503	nan	nan	nan	nan
nan	nan	nan	nan	0.91	214.5	0.53	254.828	nan	nan	nan	nan
nan	nan	nan	nan	0.92	214.5	0.54	251.807	nan	nan	nan	nan
nan	nan	nan	nan	0.94	214.5	0.54	249.625	nan	nan	nan	nan
nan	nan	nan	nan	0.96	214.5	0.55	249.625	nan	nan	nan	nan
nan	nan	nan	nan	0.99	214.5	0.55	249.625	nan	nan	214.5	nan
nan	nan	nan	nan	nan	nan	0.56	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.56	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.56	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.57	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.57	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.58	249.625	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.58	249.17	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.59	249.17	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.59	247.392	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.6	247.392	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.6	247.205	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.61	246.513	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.62	245.833	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.62	245.12	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.63	244.674	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.63	244.611	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.64	243.996	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.65	243.923	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.66	240.846	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.66	239.437	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.67	239.3	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.67	236.938	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.68	236.938	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.68	236.545	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.69	235.924	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.69	233.867	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.7	233.64	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.7	233.229	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.71	233.088	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.72	233.085	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.72	231.76	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.72	231.76	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.73	231.493	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.73	231.369	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.74	231.369	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.74	231.369	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.74	230.9	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.75	228.719	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.75	227.567	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.76	227.567	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.76	227.154	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.77	224.133	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.77	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.77	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.78	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.78	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.79	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.79	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.79	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.8	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.8	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.8	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.8	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.81	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.81	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.82	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.82	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.83	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.83	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.84	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.84	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.85	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.85	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.88	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.88	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.89	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.9	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.92	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.92	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.93	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.93	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.95	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.95	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.95	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	0.98	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.01	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.01	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.01	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.02	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.03	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.05	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.06	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.08	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.11	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.11	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.13	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.14	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.16	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.17	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.18	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.2	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.21	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.23	214.7	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.24	214.5	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	1.26	214.5	nan	nan	nan	214.5

